Star formation and stellar & AGN feedback in the absence of accretion, not gas stripping, set the quenching timescale in satellite galaxies

Observational measurements hint at a peak in the quenching timescale of satellite galaxies in groups and clusters as a function of their stellar masses at $M_{\star} \approx 10^{9.5} \mathrm{M}_{\odot}$; less and more massive satellite galaxies quench faster. We investigate the origin of these trends using the EAGLE simulation in which they are qualitatively reproduced for satellites with $10^{9}<M_{\star}/\mathrm{M}_\odot<10^{11}$ around hosts of $10^{13}<M_\mathrm{200c}/\mathrm{M}_\odot<10^{14.6}$. We select gas particles of simulated galaxies at the time that they become satellites and track their evolution. Interpreting these data yields insights into the prevailing mechanism that leads to the depletion of the interstellar medium (ISM) and the cessation of star formation. We find that for satellites across our entire range in stellar mass the quenching timescale is to leading order set by the depletion of the ISM by star formation and stellar & AGN feedback in the absence of sustained accretion of fresh gas. The turnover in the quenching timescale as a function of stellar mass is a direct consequence of the maximum in the star formation efficiency (or equivalently the minimum in the total -- stellar plus AGN -- feedback efficiency) at the same stellar mass. We can discern the direct stripping of the ISM by ram pressure and/or tides in the simulations; these mechanisms modulate the quenching timescale but do not drive its overall scaling with satellite stellar mass. Our findings argue against a scenario in which the turnover in the quenching timescale is a consequence of the competing influences of gas stripping and 'starvation'.

==> referee_response.txt <==
We thank the referee for a very positive and constructive report. We address their comments below, with our responses preceded by ">>>".

Section 2.1: "we remove a small number of peculiar galaxies from our sample including any with more than 5 times the mean gas fraction at infall time of galaxies in the sample" - under what conditions does this occur?

>>> These manifest with very low stellar masses (factors of several below the median M*-Mhalo relation) for their halo masses, and higher than median (but not exceptionally high) gas masses for their halo masses. They also occur in friend-of-friends groups where the first 2 or more most massive subhalos have similar stellar masses (ratios of factors of a few). These are therefore most likely cases where the subfind algorithm has struggled to correctly assign subhalo membership to particles in the friends-of-friends group. This is a well-known failure mode of subfind in a handful of pathological group configurations and we prefer to remove them (rather than attempt to correct them, which is quite laborious) for simplicity. We have added a brief explanation to the text.

Section 3.2: "the eventual ratio of stars and unbound non-star-forming gas can be loosely interpreted as a stellar wind mass-loading factor (about eta=2 in the lowest mass stellar bin, decreasing to about eta=1 in the highest mass stellar bin)" - I can convince myself that I get similar numbers, but can you add a sentence to explain how you made these estimates?

>>> This is really as simple as eta~Mgas,unbound(t_final)/M*(t_final), interpreted as the mass in wind over the mass that has gone into stars. We have made this explicit in the text.

Section 3.3: "We have also not identified any reasonable modification to our model..." - could you give a couple of examples of reasonable modifications that could be dismissed? The most obvious modification is the one you have taken.

>>> We considered many permutations of the model! Some examples are now included in Sec. 3.3.

Section 3.3: "we choose a scaling of this parameter (i.e. nu_strip) that decreases with increasing stellar mass..." - could you state what the scaling is?

>>> We have added the values adopted (for the EAGLE-like models) and the functional form assumed (for the self-similar ICs models) to the text.

Section 3.5: "stars formed from gas after it had been ejected or stripped from the satellite" - to what extent is this an artefact of the star formation prescription in EAGLE?

>>> We have added a sentence stating this caveat. Since this subsection is already slightly tangential to the main narrative of the paper we feel that further elaboration would probably be more distracting than helpful.
